Cost-effective multi-fidelity strategy for the optimization of high-Reynolds number turbine flows guided by LES

A cost-effective multi-objective shape optimization strategy is proposed for high-Reynolds number flows involving complex phenomena such as boundary layer transition, shock-wave interactions, and turbulent wakes. These processes are poorly captured by Reynolds-Averaged Navier--Stokes (RANS) models, necessitating higher-fidelity approaches like Large Eddy Simulation (LES). However, LES is computationally prohibitive at high Reynolds numbers, making its direct use in optimization impractical. To address this, we introduce a low-dimensional design space representation using Singular Value Decomposition (SVD) and construct a multi-fidelity co-Kriging (MFK) surrogate model combining wall-resolved LES (WRLES) and RANS. Adaptive infill criteria are employed to strategically enrich the surrogate model within a limited computational budget (fewer than 10 LES samples). The methodology is applied to optimize a supersonic turbine vane for Organic Rankine Cycles (ORC), operating at Reynolds numbers of $\sim 10^6$. While RANS-LES correlation weakens near the optimal region, the MFK model outperforms single-fidelity Kriging (SFK) trained on the same LES data, effectively leveraging both abundant low-fidelity and scarce high-fidelity data. RANS accurately predicts global objective function trends but fails to resolve key flow features, whereas the MFK model captures fine-detail geometry trends from LES. Loss analysis reveals that LES is essential for identifying performance-detrimental mechanisms, while RANS-only optimization yields sub-optimal designs.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

